Transport Theory from the Nambu-Jona-Lasinio Lagrangian

Starting from the (Polyakov-) Nambu-Jona-Lasinio Lagrangian, (P)NJL, we formulate a transport theory which allows for describing the expansion of a quark-antiquark plasma and the subsequent transition to the hadronic world --without adding any new parameter to the standard (P)NJL approach, whose parameters are fixed to vacuum physics. This transport theory can be used to describe ultrarelativistic heavy-ion reaction data as well as to study the (first-order) phase transition during the expansion of the plasma. (P)NJL predicts such a phase transition for finite chemical potentials. In this contribution we give an outline of the necessary steps to obtain such a transport theory and present first results.

==> figs/collisionT.dat <==
0	0.5	0.02	26	
 3.0000e-02	 3.1302e+01	 7.9688e+00	 2.8125e+00	
 5.0000e-02	 1.3547e+02	 3.4531e+01	 9.5833e+00	
 7.0000e-02	 3.4870e+02	 9.2135e+01	 2.0938e+01	
 9.0000e-02	 9.2464e+02	 2.2682e+02	 3.7917e+01	
 1.1000e-01	 2.2182e+03	 5.5734e+02	 6.0781e+01	
 1.3000e-01	 5.4602e+03	 1.1394e+03	 1.2016e+02	
 1.5000e-01	 1.4171e+04	 2.2767e+03	 2.0682e+02	
 1.7000e-01	 5.3698e+04	 5.2669e+03	 1.8844e+02	
 1.9000e-01	 2.9609e+05	 4.9898e+03	 2.8469e+02	
 2.1000e-01	 2.3274e+04	 1.2216e+03	 3.2755e+02	
 2.3000e-01	 4.7032e+03	 4.2062e+02	 2.3302e+02	
 2.5000e-01	 2.0061e+03	 2.2714e+02	 1.9609e+02	
 2.7000e-01	 1.3082e+03	 1.9696e+02	 1.8823e+02	
 2.9000e-01	 1.1328e+03	 1.8020e+02	 2.0880e+02	
 3.1000e-01	 1.0534e+03	 1.6583e+02	 2.1286e+02	


